Fine-Grained Modeling and Optimization for Intelligent Resource Management in Big Data Processing

Big data processing at the production scale presents a highly complex environment for resource optimization (RO), a problem crucial for meeting performance goals and budgetary constraints of analytical users. The RO problem is challenging because it involves a set of decisions (the partition count, placement of parallel instances on machines, and resource allocation to each instance), requires multi-objective optimization (MOO), and is compounded by the scale and complexity of big data systems while having to meet stringent time constraints for scheduling. This paper presents a MaxCompute-based integrated system to support multi-objective resource optimization via fine-grained instance-level modeling and optimization. We propose a new architecture that breaks RO into a series of simpler problems, new fine-grained predictive models, and novel optimization methods that exploit these models to make effective instance-level recommendations in a hierarchical MOO framework. Evaluation using production workloads shows that our new RO system could reduce 37-72% latency and 43-78% cost at the same time, compared to the current optimizer and scheduler, while running in 0.02-0.23s.

==> figures/e2e-fuxi-ipa/kde_silverman_with_baseline_fuxi_18h57m03s_on_Apr_26_2022.csv <==
project,ds,type,job_num,stage_num,inst_num,stage_lat_reduce_rate_ex,stage_lat_reduce_rate_in,job_lat_reduce_rate_ex,job_lat_reduce_rate_in,cpu_hour_reduce_rate,aws_cost_reduce_rate,base_stage_lat,cand_stage_lat,base_stage_solving_time,cand_stage_solving_time,base_job_lat,cand_job_lat,base_total_cpu_hour,cand_total_cpu_hour,base_total_aws_cost,cand_total_aws_cost
eleme_ads,20211010,busy,60,115,23271,0.08489626240145905,0.08400869986932094,0.08361211686626875,0.0826992789368743,0.012947769184601013,0.012933361993332062,10.937885526988817,10.009299927172453,0.0011958080789317255,0.010803407171498174,20.38051687081655,18.676458712418874,216.34199367436165,213.5408474753296,15.091075706021329,14.895897361046575
eleme_ads,20211010,idle,32,71,6192,0.15229096101955092,0.1503590898010677,0.14670310615631574,0.14471108990267065,0.1358348937972433,0.1392269131574005,8.628593035147224,7.31453630957805,0.0010157840352662852,0.017532382212894063,18.560264140367508,15.837415739893913,6.886166746719847,5.950785018009048,0.4479105195914943,0.3855493205780432
eleme_ads,20211011,busy,139,379,80129,0.10574569330872298,0.10404813294797517,0.10002653778407586,0.098179204362765,0.014897100313624609,0.014651265677317076,5.37455346401889,4.8062175817414134,0.0012292415296811228,0.010224970160813949,13.45560376249629,12.109686304339402,266.3504706804223,262.3826210001149,18.53409983527736,18.262551814500792
eleme_ads,20211011,idle,4,8,194,0.11720862923471612,0.11649880886305126,0.11720862923471612,0.11649880886305126,0.0664380086146766,0.06742575627869664,27.249643087387085,24.055749773979187,0.0010218918323516846,0.02024519443511963,54.49928617477417,48.111499547958374,1.4383195940653486,1.3427605044841768,0.08448400128440187,0.07878760360435069
eleme_ads,20211012,busy,171,485,40593,0.08409460042364252,0.08316020024634885,0.08495149105511061,0.08388271945267949,0.012663343284560905,0.01258590388005787,9.046970881629235,8.286169480294296,0.0009695254650312601,0.009342390728979995,22.43534815520571,20.52943187708046,313.37999632199546,309.4115578500556,21.960093918674858,21.683706287417372
eleme_ads,20211012,idle,36,76,5444,0.12984242135448892,0.12790119342625386,0.1270687379378888,0.1251000128025969,0.02557749260169196,0.0254248496221174,9.405203138527117,8.184008789689917,0.0010293910377903988,0.019155373698786685,19.575015783309937,17.08764323261049,8.91340634390339,8.685423759086326,0.5768751744009816,0.5622082098411039
eleme_ads,20211013,busy,71,150,510872,0.07951764483011152,0.07773026980559081,0.08298909686201988,0.08073204002484166,0.010472424201622409,0.010857027835686171,9.121851867039998,8.396503690083822,0.008393481572469075,0.0240452241897583,15.284798749735657,14.016327105777364,562.3053517638324,556.416651589319,35.877895722958684,35.488368410408675
eleme_ads,20211013,idle,35,67,862,0.12628661831629392,0.12475004406273918,0.1220592260530848,0.12049496326834444,0.062340330025467586,0.06360923152496774,9.258890529177082,8.089616554886547,0.000997564685878469,0.01510009125097474,17.405237443106515,15.280767631530761,2.9308852434166495,2.7481728900752826,0.18114553898576602,0.16962301045670536
eleme_ads,20211014,busy,769,1442,37210,0.09152814448656295,0.08991965445344471,0.0912307988342675,0.08936593431283318,0.012226338527807619,0.012089459863519217,4.337594642883862,3.9405826536858464,0.0008976077570498569,0.007793872928487114,7.015005772073495,6.375021191660233,246.09186828336942,243.0830657927963,17.228821180735526,17.020534038575274
eleme_ads,20211014,idle,578,607,5798,0.20641335807464928,0.1989816281805106,0.20418918221689505,0.19667205672013868,0.018668501086211188,0.018350955999912186,1.5625999280216274,1.240058429551478,0.000990609949856653,0.01240631736679957,1.622038649852713,1.290835904415091,8.97420704298304,8.806672049053226,0.5816335871536317,0.5709600547877043
trip_profile,20211010,busy,920,4058,180224,0.14259503890341543,0.14234441312289037,0.17019506945783766,0.1697681893003872,0.043436745080515995,0.04395892347388769,34.41334220833118,29.506170337337647,0.001501940400098685,0.009913018326738188,89.54470710313838,74.30463945813801,1514.6995191783815,1448.90590229025,113.40060117112989,108.41563282235533
trip_profile,20211010,idle,1392,7812,362120,0.1781380075928091,0.17789302330430853,0.15704200270383553,0.15657453581219385,0.10483287651965552,0.10300545682897824,35.14431301014154,28.883775112296885,0.0014728473750249703,0.009820642620248789,102.98612569717841,86.81297826698457,3025.941405395388,2708.7232636878603,224.52812883290784,201.4005063515185
trip_profile,20211011,busy,746,3157,131526,0.16519164298868233,0.16494836933987375,0.1869354629320786,0.18655206379519065,0.0448496344023665,0.04483259631662098,32.98808056016039,27.538725333384484,0.0014738071406608826,0.009255835781151788,88.93165856072474,72.30717779835811,1057.280989007646,1009.8623231900806,80.06615311547182,76.4765795942211
trip_profile,20211011,idle,92,506,23320,0.1950853673128698,0.19486132374513995,0.1875130518020832,0.1871027554596238,0.10620198750587201,0.10380167363013258,36.12635574887393,29.07863236792945,0.0014889767989810748,0.009292710439960947,108.3431280410808,88.02737746031389,198.10015043971973,177.06152073780925,14.815662787112075,13.277772193870167
trip_profile,20211012,busy,506,2035,80488,0.16666977402539693,0.16642520971186972,0.1924376866518569,0.19205304424910302,0.046202511300274786,0.04618875109977999,33.65486248564662,28.045614160308087,0.0015126333775625767,0.009491671391142674,86.4645912378673,69.8255453227537,659.6653174287383,629.1871231458376,50.11665471412539,47.801829023581035
trip_profile,20211012,idle,1331,7474,349881,0.17930620290358307,0.1790640898890038,0.16576301562022447,0.1652925318072578,0.10965551353193727,0.10664705547499823,35.12545358668938,28.827241878794066,0.0014778886978275992,0.009717581359530504,101.25810961683919,84.47326001074867,2673.672582128071,2380.4896421185567,200.09238563655256,178.7531218854464
trip_profile,20211013,busy,665,3059,124580,0.16103371882736403,0.16077463527560443,0.19450708051055146,0.19406727327662757,0.049394454752475454,0.0491734918729526,34.77723523244705,29.17692771243207,0.0014842205789596591,0.010255805181108607,94.7557559371891,76.32509048827609,1016.3346261317805,966.1333314279402,76.93580799276242,73.15260566369128
trip_profile,20211013,idle,866,4719,214092,0.17575725773785797,0.17551292044451453,0.1618308158687092,0.1613760652435416,0.09479149568975453,0.09437486475893446,34.626589437843656,28.540715033433578,0.001501020321176072,0.009698139001919471,101.12712182651767,84.76163719487796,1793.7242171502303,1623.694415751626,131.41994309814822,119.01720374163362
trip_profile,20211014,busy,468,2094,72788,0.18107649066753778,0.18082276159149155,0.20243380078816303,0.20203797816077185,0.057350557317302514,0.057093953191816774,33.903755103164094,27.764582108631515,0.00148502849006835,0.009818869994271905,97.59687145500102,77.83996582133139,578.7967191588785,545.6024047416906,43.75677531281324,41.25852803127864
trip_profile,20211014,idle,1188,6568,334709,0.16830159238004253,0.16804645805543023,0.16133807258196992,0.16083664000304715,0.058191655811829786,0.05910479104656173,33.82299330805164,28.13052967524703,0.0014863393193476093,0.00986597181528117,95.02665284607146,79.69523583197032,2858.147271566437,2691.8269492799227,208.91715866827334,196.56915365914367
alimama_ecpm_algo,20211010,busy,402,1172,436781,0.21790000704743256,0.21701032324260874,0.20669309238001368,0.20574088933512444,0.12425416330717778,0.1196978456393556,29.015488230734555,22.6930131407728,0.0029213737709123527,0.028102015472516263,78.93749433726221,62.621659527963665,1860.4359665821685,1629.2690521679206,132.55808530011436,116.69116806761274
alimama_ecpm_algo,20211010,idle,198,423,214553,0.7399027665464415,0.7371656216166514,0.745432154519106,0.742591342234373,0.2851323060771834,0.2839669518406033,11.922218598372547,3.1009360740652605,0.003519838301566194,0.03355797470038664,24.555093995248427,6.250937373951228,422.72408815869574,302.19179406763226,28.311385508270874,20.271887663102966
alimama_ecpm_algo,20211011,busy,266,714,505921,0.48087053964257914,0.47981270583984725,0.4849967716242849,0.4838520295039836,0.13194063077414306,0.12633183281217633,29.90340774199542,15.523739923950004,0.003250003862781685,0.033323446241747434,74.20398569824104,38.21529219293953,3039.1553986165,2638.167318302397,211.54638557865582,184.82134296371288
alimama_ecpm_algo,20211011,idle,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
alimama_ecpm_algo,20211012,busy,304,891,660643,0.1867795473456196,0.18603491796505056,0.17388844291895658,0.17310338054994145,0.0959692566274965,0.09418240060763806,42.34428670938836,34.43524000513567,0.003228702930488972,0.034158851428733,117.55997616444763,97.11765495962219,4941.150876876589,4466.95230033844,356.0164290524232,322.4859471085071
alimama_ecpm_algo,20211012,idle,245,506,230370,0.655108104269595,0.6524170042063695,0.6553164279538933,0.6525493939245268,0.1525431908367662,0.1505844282940518,12.991506851708936,4.48066542648044,0.0033008161740811916,0.036108752484378136,26.095446598286532,8.994671747635822,977.2324560284358,828.1622989966083,67.28176161619231,57.15017600860131
alimama_ecpm_algo,20211013,busy,261,666,238611,0.37724404905686915,0.37641802497184373,0.3697300680626137,0.36883226830821775,0.0749392945051583,0.07348549578214979,34.344622801016044,21.38831823222988,0.0024681843078888216,0.02990860087019545,80.57846401477683,50.78618303021252,3900.82033806,3608.4956139344104,279.6221770557253,259.07400274310123
alimama_ecpm_algo,20211013,idle,220,462,254829,0.6544777540099173,0.6518064842914076,0.6595255121905141,0.6567446531154332,0.14002886898684272,0.13793372734721382,12.372648423884337,4.2750252722661735,0.0032666931936751195,0.034188122460336395,24.970810994234952,8.501924083449623,1062.3368697369974,913.5790393847028,73.20075409972978,63.10390124212721
alimama_ecpm_algo,20211014,busy,261,659,449301,0.473928120710005,0.47280536865933775,0.4628016788185835,0.4615603049259184,0.07634883256222494,0.07457447748925534,28.155423934253466,14.811776781299226,0.003200757123631664,0.03329898193139408,64.22342476899597,34.50071596642564,3340.262913279891,3085.237739400075,239.0835214190089,221.2539927328951
alimama_ecpm_algo,20211014,idle,130,312,204646,0.7008850081026025,0.6987572613599216,0.7083464938423878,0.7061203692341048,0.1710533678682758,0.17411424047808838,16.276917311625603,4.868669989781502,0.0036270694854931953,0.03572578613574688,37.36703417117779,10.89822653073531,754.8667942658086,625.7442868147132,49.58229771126223,40.949313604107346


==> figures/e2e-fuxi-ipa/workloads_stats_so_ipa_mc_on_ic_on_default/workloads_stats_so_ipa_mc_on_ic_off_default_with_baseline_fuxi_18h57m24s_on_Apr_26_2022.csv <==
project,ds,type,job_num,stage_num,inst_num,stage_lat_reduce_rate_ex,stage_lat_reduce_rate_in,job_lat_reduce_rate_ex,job_lat_reduce_rate_in,cpu_hour_reduce_rate,aws_cost_reduce_rate,base_stage_lat,cand_stage_lat,base_stage_solving_time,cand_stage_solving_time,base_job_lat,cand_job_lat,base_total_cpu_hour,cand_total_cpu_hour,base_total_aws_cost,cand_total_aws_cost
eleme_ads,20211010,busy,60,115,23271,0.1096191996779325,0.10025421260091501,0.10904319878838965,0.09941006321487617,0.025554162543447046,0.025521553002563258,10.937885526988817,9.738883269351462,0.0011958080789317255,0.1035090798917024,20.38051687081655,18.15816011826197,216.34199367436165,210.81355520303362,15.091075706021329,14.70592801752441
eleme_ads,20211010,idle,32,71,6192,0.16858630087655482,0.15004416907013995,0.16314141414512834,0.14401615861495926,0.1437892712191978,0.1470071961347987,8.628593035147224,7.173930453582549,0.0010157840352662852,0.16085588092535313,18.560264140367508,15.532316401600838,6.886166746719847,5.896009848715126,0.4479105195914943,0.3820644499870679
eleme_ads,20211011,busy,139,379,80129,0.13381780242479058,0.1107694994008576,0.12891951834399873,0.10381958258032348,0.029200625946708705,0.02906980066058427,5.37455346401889,4.655342530449336,0.0012292415296811228,0.12496741591783186,13.45560376249629,11.720913806407571,266.3504706804223,258.5728702153535,18.53409983527736,17.99531724764248
eleme_ads,20211011,idle,4,8,194,0.13955323115346224,0.13409195690654346,0.13955323115346224,0.13409195690654346,0.06952226833339913,0.07049363209563429,27.249643087387085,23.44686734676361,0.0010218918323516846,0.14970263838768005,54.49928617477417,46.89373469352722,1.4383195940653486,1.3383243532975517,0.08448400128440187,0.07852841717989215
eleme_ads,20211012,busy,171,485,40593,0.11508964508689035,0.10800617689652896,0.11143185056076395,0.103330988518709,0.02641998993219448,0.02641059124137641,9.046970881629235,8.005758213751095,0.0009695254650312601,0.06494874118529644,22.43534815520571,19.935335792296115,313.37999632199546,305.1004999742172,21.960093918674858,21.3801148545665
eleme_ads,20211012,idle,36,76,5444,0.15361868476740947,0.14046285943695297,0.15111037644280026,0.13776639262044338,0.06053304850383053,0.05968705290583255,9.405203138527117,7.9603882024162695,0.0010293910377903988,0.12461800951706736,19.575015783309937,16.617027779420216,8.91340634390339,8.373850685353535,0.5768751744009816,0.5424431953464488
eleme_ads,20211013,busy,71,150,510872,0.14658905556517307,-0.06647029183227816,0.14563819238253245,-0.122927719329472,0.02024777904383235,0.020608356007380264,9.121851867039998,7.784688216845194,0.008393481572469075,1.9524472045898438,15.284798749735657,13.058748288893364,562.3053517638324,550.9199172461539,35.877895722958684,35.138511275104285
eleme_ads,20211013,idle,35,67,862,0.1470463784807239,0.14057930412260922,0.1431993771565878,0.13661423855446203,0.08129205668197588,0.08296828113186223,9.258890529177082,7.8974042081121185,0.000997564685878469,0.060735261262352784,17.405237443106515,14.912818281991141,2.9308852434166495,2.6926275540804565,0.18114553898576602,0.16611620498141227
eleme_ads,20211014,busy,769,1442,37210,0.11191072415500615,0.10562674316646783,0.10786446479668496,0.10057958273244869,0.019399942450290936,0.019341433298803615,4.337594642883862,3.8521712853078536,0.0008976077570498569,0.028060158644899746,7.015005772073495,6.258335928923132,246.09186828336942,241.31770020118748,17.228821180735526,16.895591085051315
eleme_ads,20211014,idle,578,607,5798,0.22347828537714776,0.20688239586031335,0.22145359840132348,0.20466512512132234,0.04504006406240411,0.04418846938666993,1.5625999280216274,1.2133927753768996,0.000990609949856653,0.026718405954527503,1.622038649852713,1.2628323540968054,8.97420704298304,8.570008182857805,0.5816335871536317,0.5559320891934344
trip_profile,20211010,busy,920,4058,180224,0.18063356379331008,0.1801527384734267,0.21187065176507783,0.21105328892488548,0.062496055431446394,0.06331381199981098,34.41334220833118,28.19713756320158,0.001501940400098685,0.01777816799957215,89.54470710313838,70.57281164708346,1514.6995191783815,1420.0367740658241,113.40060117112989,106.22077682791543
trip_profile,20211010,idle,1392,7812,362120,0.20249715265974552,0.20207034954394587,0.18148059558535565,0.18066492811623988,0.12425297533606847,0.12303691505382262,35.14431301014154,28.027689693405026,0.0014728473750249703,0.016174930886494705,102.98612569717841,84.29614226862617,3025.941405395388,2649.9591825824064,224.52812883290784,196.90288051849961
trip_profile,20211011,busy,746,3157,131526,0.19113415131636344,0.19066122000645894,0.21444539350789063,0.21370138360224955,0.06973959654605252,0.07015229043294113,32.98808056016039,26.682931778738308,0.0014738071406608826,0.016793905423719897,88.93165856072474,69.86067404536075,1057.280989007646,983.5466393984414,80.06615311547182,74.44932908826691
trip_profile,20211011,idle,92,506,23320,0.21499037563914072,0.21458026566806782,0.2131359486594077,0.21238399698215657,0.1242294100764148,0.12253160015098559,36.12635574887393,28.35953695595029,0.0014889767989810748,0.01598525047302246,108.3431280410808,85.25131266531737,198.10015043971973,173.49028561454432,14.815662787112075,13.000275918509821
trip_profile,20211012,busy,506,2035,80488,0.19705542724063457,0.1965844001072596,0.22754944397802143,0.22680997474748682,0.07267744061437283,0.07336691439486732,33.65486248564662,27.02298917981272,0.0015126333775625767,0.017067626653197943,86.4645912378673,66.78962157790369,659.6653174287383,611.7225304959497,50.11665471412539,46.43975039795703
trip_profile,20211012,idle,1331,7474,349881,0.2002162098560995,0.19978689019851664,0.1833028151277716,0.18246796180222175,0.12447479954277829,0.12222022257397513,35.12545358668938,28.092768400086097,0.0014778886978275992,0.016262673617111097,101.25810961683919,82.69721306955608,2673.672582128071,2340.867723424657,200.09238563655256,175.63704972869544
trip_profile,20211013,busy,665,3059,124580,0.18514209865647877,0.18469272685512184,0.21416906204497715,0.2134083226762386,0.0673190280567284,0.06765035674287172,34.77723523244705,28.338504916041767,0.0014842205789596591,0.016838004675594254,94.7557559371891,74.46200456475853,1016.3346261317805,947.9159669201906,76.93580799276242,71.73107313575096
trip_profile,20211013,idle,866,4719,214092,0.19718735143056357,0.19674422428847207,0.18198737242922816,0.18116182887842475,0.10896132628694735,0.10926834496690586,34.626589437843656,27.798663977521738,0.001501020321176072,0.0165496848604138,101.12712182651767,82.72326264397927,1793.7242171502303,1598.2776474565248,131.41994309814822,117.05990342016862
trip_profile,20211014,busy,468,2094,72788,0.19917198033746628,0.19875210894040085,0.22002759971546898,0.2193735778142511,0.07288310582942084,0.07351491092896606,33.903755103164094,27.151077058390424,0.00148502849006835,0.015425092966759216,97.59687145500102,76.12286608901798,578.7967191588785,536.6122166227004,43.75677531281324,40.53999987315299
trip_profile,20211014,idle,1188,6568,334709,0.18738100620470133,0.186901152531909,0.18454223920446117,0.183598263643974,0.07183921655255866,0.07364359101553038,33.82299330805164,27.485206789134047,0.0014863393193476093,0.017438628351209226,95.02665284607146,77.49022154575245,2858.147271566437,2652.8202107852712,208.91715866827334,193.53174887918036
alimama_ecpm_algo,20211010,busy,402,1172,436781,0.4116005232186903,0.37804542323003715,0.4100856504478722,0.37412715302830923,0.14242048077576552,0.14045303283919752,29.015488230734555,17.07269809351846,0.0029213737709123527,0.9754345705891632,78.93749433726221,46.566360627240805,1860.4359665821685,1595.47178176901,132.55808530011436,113.93990019235625
alimama_ecpm_algo,20211010,idle,198,423,214553,0.75403814343655,0.6454325390452282,0.7595535752980029,0.6469000916832464,0.2911776433557492,0.28972133506897635,11.922218598372547,2.932411020811004,0.003519838301566194,1.2960677766912654,24.555093995248427,5.904184559378961,422.72408815869574,299.63628437893874,28.311385508270874,20.108973101162167
alimama_ecpm_algo,20211011,busy,266,714,505921,0.5462537841629063,0.4901567447008646,0.5517482141785031,0.4910674931097903,0.14046786825087065,0.13461455576982675,29.90340774199542,13.568558103564072,0.003250003862781685,1.6791496367013754,74.20398569824104,33.26206910430937,3039.1553986165,2612.251718489715,211.54638557865582,183.06916285927258
alimama_ecpm_algo,20211011,idle,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
alimama_ecpm_algo,20211012,busy,304,891,660643,0.40482146982055983,0.36120935217019323,0.4020884864506941,0.35604770265723706,0.11490248354086106,0.11345453091303634,42.34428670938836,25.20241032519057,0.003228702930488972,1.8487864790273167,117.55997616444763,70.29046328130521,4941.150876876589,4373.400369573365,356.0164290524232,315.6247520969462
alimama_ecpm_algo,20211012,idle,245,506,230370,0.6801008474863811,0.5872214282803535,0.6807598831989882,0.5852614188882242,0.15732413953161273,0.1553875305498453,12.991506851708936,4.155972031736562,0.0033008161740811916,1.2080061171837004,26.095446598286532,8.33071342001156,977.2324560284358,823.4902007613975,67.28176161619231,56.82701482760882
alimama_ecpm_algo,20211013,busy,261,666,238611,0.4712092474924761,0.44559157984734166,0.4673673635731391,0.43950578873978563,0.08279968746089701,0.08114372367410788,34.344622801016044,18.161118935536336,0.0024681843078888216,0.8811975144767188,80.57846401477683,42.91871972741752,3900.82033806,3577.833633227521,279.6221770557253,256.93259238756303
alimama_ecpm_algo,20211013,idle,220,462,254829,0.6963706801105954,0.5876942880469617,0.7024955117517486,0.5894153691636159,0.1417386157341222,0.13959496845874822,12.372648423884337,3.7566988261747154,0.0032666931936751195,1.3459616672425043,24.970810994234952,7.428928345983679,1062.3368697369974,911.7627123771549,73.20075409972978,62.982297140021416
alimama_ecpm_algo,20211014,busy,261,659,449301,0.5464778437322876,0.4928955837128984,0.5408365589490072,0.48152708534595,0.09234884297441144,0.09132716920282988,28.155423934253466,12.769108573294192,0.003200757123631664,1.5102543642741595,64.22342476899597,29.48904871301176,3340.262913279891,3031.7934980081563,239.0835214190089,217.24870020476666
alimama_ecpm_algo,20211014,idle,130,312,204646,0.7172027015246373,0.6233036279649584,0.724982660723325,0.6268169764706191,0.17412155368535845,0.17710202389755125,16.276917311625603,4.603068243234586,0.0036270694854931953,1.5297537598854456,37.36703417117779,10.276582314417912,754.8667942658086,623.4282152227602,49.58229771126223,40.801172437106764

